Rapidly evolving Galactic plane outbursts in NEOWISE: Revisiting the Galactic nova rate with the first all-sky search in the mid-infrared

The Galactic nova rate is intimately linked to our understanding of its chemical enrichment and progenitor channels of Type Ia supernovae. Yet past estimates have varied by more than an order of magnitude ($\approx10-300$ yr$^{-1}$) owing to limitations in both discovery methods as well as assumptions regarding the Galactic dust distribution and extragalactic stellar populations. Recent estimates utilizing synoptic near-infrared surveys have begun to provide a glimpse of a consensus ($\approx25-50$ yr$^{-1}$); however, a consistent estimate remains lacking. Here, we present the first all-sky search for Galactic novae using 8 years of data from the NEOWISE mid-infrared (MIR) survey. Operating at $3.4$ and $4.6$ $\mu$m where interstellar extinction is negligible, the 6-month cadence NEOWISE dataset offers unique sensitivity to discover slowly evolving novae across the entire Galaxy. Using a novel image subtraction pipeline together with systematic selection criteria, we identify a sample of 49 rapidly evolving MIR outbursts as candidate Galactic novae. While 27 of these sources are known novae, the remaining are previously missed nova candidates discovered in this work. The unknown events are spatially clustered along the densest and most heavily obscured regions of the Galaxy where previous novae are severely underrepresented. We use simulations of the NEOWISE survey strategy, the pipeline detection efficiency, and our criteria to derive a Galactic nova rate of $47.9^{+3.1}_{-8.3}$ yr$^{-1}$. The discovery of these exceptionally bright (yet overlooked) nova candidates confirm emerging suggestions that optical surveys have been highly incomplete in searches for Galactic novae, highlighting the potential for MIR searches in revealing the demographics of Galactic stellar outbursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
